Graph Parameters, Universal Obstructions, and WQO

We establish a parametric framework for obtaining obstruction characterizations of graph parameters with respect to a quasi-ordering $\leqslant$ on graphs. At the center of this framework lies the concept of a $\leqslant$-parametric graph: a non $\leqslant$-decreasing sequence $\mathscr{G} = \langle \mathscr{G}_{t} \rangle_{t \in \mathbb{N}}$ of graphs indexed by non-negative integers. Parametric graphs allow us to define combinatorial objects that capture the approximate behaviour of graph parameters. A finite set $\mathfrak{G}$ of $\leqslant$-parametric graphs is a $\leqslant$-universal obstruction for a parameter $\mathsf{p}$ if there exists a function $f \colon \mathbb{N} \to \mathbb{N}$ such that, for every $k \in \mathbb{N}$ and every graph $G$, 1) if $\mathsf{p}(G) \leq k$, then for every $\mathscr{G} \in \mathfrak{G},$ $\mathscr{G}_{f(k)} \not\leqslant G$, and 2) if for every $\mathscr{G} \in \mathfrak{G},$ $\mathscr{G}_{k} \not\leqslant G$, then $\mathsf{p}(G) \leq f(k).$ To solidify our point of view, we identify sufficient order-theoretic conditions that guarantee the existence of universal obstructions and in this case we examine algorithmic implications on the existence of fixed-parameter tractable algorithms. Our parametric framework has further implications related to finite obstruction characterizations of properties of graph classes. A $\leqslant$-class property is defined as any set of $\leqslant$-closed graph classes that is closed under set inclusion. By combining our parametric framework with established results from order theory, we derive a precise order-theoretic characterization that ensures $\leqslant$-class properties can be described in terms of the exclusion of a finite set of $\leqslant$-parametric graphs.

==> apex_complete_ternary_tree.tikz <==
\begin{tikzpicture}[thick,scale=1]
\tikzstyle{sommet}=[circle, draw, fill=black, inner sep=0pt, minimum width=2pt]

\begin{scope}[scale=1]
\foreach \i in {0,1,2}{
	\node (d\i) at (\i,0){};
	\draw (d\i) node[sommet]{};
	}
\node (e) at (1,1.5){};
\draw (e) node[sommet]{};
\node (f) at (1,-1.5){};
\draw (f) node[sommet]{};

\foreach \i in {0,1,2}{
	\draw (d\i.center) -- (f.center) ;
	}
\foreach \i in {0,1,2}{
	\draw (d\i.center) -- (e.center) ;
	}
\end{scope}


\begin{scope}[scale=0.6,xshift=7cm]
\foreach \i in {0,1,...,5}{
	\node (c\i) at (\i,0){};
	\draw (c\i) node[sommet]{};
	}
\foreach \i in {0,1,2}{
	\node (d\i) at (\i*2+0.5,2){};
	\draw (d\i) node[sommet]{};
	}
\node (e) at (2.5,4){};
\draw (e) node[sommet]{};
\node (f) at (2.5,-3){};
\draw (f) node[sommet]{};

\foreach \i in {0,1,...,5}{
	\draw (c\i.center) -- (f.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2}{
	\draw (c\i.center) -- (d\j.center) ;
	}
\foreach \i in {0,1,2}{
	\draw (d\i.center) -- (e.center) ;
	}
\end{scope}


\begin{scope}[scale=0.4,xshift=22cm]
\foreach \i in {0,1,...,11}{
	\node (b\i) at (\i*2+0.5,0){};
	\draw (b\i) node[sommet]{};
	}
\foreach \i in {0,1,...,5}{
	\node (c\i) at (\i*4+1.5,2){};
	\draw (c\i) node[sommet]{};
	}
\foreach \i in {0,1,2}{
	\node (d\i) at (\i*8+3.5,5){};
	\draw (d\i) node[sommet]{};
	}
\node (e) at (11.5,8){};
\draw (e) node[sommet]{};
\node (f) at (11.5,-6){};
\draw (f) node[sommet]{};

\foreach \i in {0,1,...,11}{
	\draw (b\i.center) -- (f.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2,6/3,7/3,8/4,9/4,10/5,11/5}{
	\draw (b\i.center) -- (c\j.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2}{
	\draw (c\i.center) -- (d\j.center) ;
	}
\foreach \i in {0,1,2}{
	\draw (d\i.center) -- (e.center) ;
	}
\end{scope}

\begin{scope}[xshift=20cm,scale=0.4]
\foreach \i in {0,1,...,23}{
	\node (a\i) at (\i,0){};
	\draw (a\i) node[sommet]{};
	}
\foreach \i in {0,1,...,11}{
	\node (b\i) at (\i*2+0.5,1){};
	\draw (b\i) node[sommet]{};
	}
\foreach \i in {0,1,...,5}{
	\node (c\i) at (\i*4+1.5,3){};
	\draw (c\i) node[sommet]{};
	}
\foreach \i in {0,1,2}{
	\node (d\i) at (\i*8+3.5,6){};
	\draw (d\i) node[sommet]{};
	}
\node (e) at (11.5,10){};
\draw (e) node[sommet]{};
\node (f) at (11.5,-7){};
\draw (f) node[sommet]{};

\foreach \i in {0,1,...,23}{
	\draw (a\i.center) -- (f.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2,6/3,7/3,8/4,9/4,10/5,11/5,12/6,13/6,14/7,15/7,16/8,17/8,18/9,19/9,20/10,21/10,22/11,23/11}{
	\draw (a\i.center) -- (b\j.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2,6/3,7/3,8/4,9/4,10/5,11/5}{
	\draw (b\i.center) -- (c\j.center) ;
	}
\foreach \i/\j in {0/0,1/0,2/1,3/1,4/2,5/2}{
	\draw (c\i.center) -- (d\j.center) ;
	}
\foreach \i in {0,1,2}{
	\draw (d\i.center) -- (e.center) ;
	}
\end{scope}


\begin{scope}[xshift=31.5cm]
\node (etc) at (0,0){\dots};
\end{scope}



\end{tikzpicture}

==> biconnected_pathwidth_pobs.tikz <==
\begin{tikzpicture}[thick,scale=1]
\tikzstyle{sommet}=[circle, draw, fill=black, inner sep=0pt, minimum width=2pt]
          
\begin{scope}[xshift=0cm,yshift=0cm]
\node (u) at (0,0){};
\draw (u) node[sommet]{};
\foreach \i in {0,1,2}{
	\node (u\i) at (90+\i*120:1.4){};
	\draw (u\i) node[sommet]{};
	\draw (u.center) -- (u\i.center);
}
\draw (u0.center) -- (u1.center) -- (u2.center) -- (u0.center);

\node[] (0) at (0,-2){$K_{4}$};
\end{scope}

\begin{scope}[xshift=4cm,yshift=0cm]
\foreach \i in {0,1,2}{
	\node (v\i) at (30+\i*120:0.7){};
	\draw (v\i) node[sommet]{};
}
\foreach \i in {0,1,2}{
	\node (u\i) at (90+\i*120:1.4){};
	\draw (u\i) node[sommet]{};
%	\draw (u.center) -- (u\i.center);
}
\draw (v0.center) -- (v1.center) -- (v2.center) -- (v0.center);
\draw (u0.center) -- (u1.center) -- (u2.center) -- (u0.center);

\node[] (0) at (0,-2){$S_{3}$};
\end{scope}

\begin{scope}[xshift=8cm,yshift=0cm]
\foreach \i in {0,1,2}{
	\node (v\i) at (90+\i*120:1.4){};
	\draw (v\i) node[sommet]{};
}
\draw (v0.center) -- (v1.center) -- (v2.center) -- (v0.center);
\begin{scope}[xshift=2cm,yshift=0.7cm]
\foreach \i in {0,1,2}{
	\node (u\i) at (30+\i*120:1.4){};
	\draw (u\i) node[sommet]{};
%	\draw (u.center) -- (u\i.center);
}
\draw (u0.center) -- (u1.center) -- (u2.center) -- (u0.center);
\end{scope}
\node[] (0) at (0.9,-2){$2\cdot K_{3}$};
\end{scope}

\begin{scope}[xshift=14cm,yshift=0cm]
\foreach \i in {0,2}{
	\node (u\i) at (90:\i-0.66){};
	\draw (u\i) node[sommet]{};
}
\foreach \i in {0,1,2}{
	\node (v\i) at (\i-1,0.33){};
	\draw (v\i) node[sommet]{};
	\draw (v\i.center) -- (u0.center);
	\draw (v\i.center) -- (u2.center);
}

\node[] (0) at (0,-2){$K_{2,3}$};
\end{scope}

\end{tikzpicture}

==> outerplanar_parametric_obstruction.tikz <==
\begin{tikzpicture}[thick,scale=1]
\tikzstyle{sommet}=[circle, draw, fill=black, inner sep=0pt, minimum width=2pt]


%\begin{scope}
%\foreach \i in {0,1,2}{
%	\node (a\i) at (\i*120:1){};
%	\draw (a\i) node[sommet]{};
%}
%
%\draw (a0.center) -- (a1.center) -- (a2.center) -- (a0.center) ;
%\end{scope}

\begin{scope}[xshift=0cm,scale=0.6]
\foreach \i in {0,1,2}{
	\node (a\i) at (\i*120:1){};
	\draw (a\i) node[sommet]{};
}
\foreach \j in {0,1,2}{
	\node (b\j) at (60+\j*120:2){};
	\draw (b\j) node[sommet]{};
}

\draw (a0.center) -- (a1.center) -- (a2.center) -- (a0.center) ;
\draw (a0.center) -- (b0.center) -- (a1.center) -- (b1.center) -- (a2.center) -- (b2.center) -- (a0.center) ;
\end{scope}

\begin{scope}[xshift=4cm,scale=0.6]
\foreach \i in {0,1,2}{
	\node (a\i) at (\i*120:1){};
	\draw (a\i) node[sommet]{};
}
\foreach \j in {0,1,2}{
	\node (b\j) at (60+\j*120:2){};
	\draw (b\j) node[sommet]{};
}
\foreach \k in {0,1,...,5}{
	\node (c\k) at (30+\k*60:3){};
	\draw (c\k) node[sommet]{};
}
\draw (a0.center) -- (a1.center) -- (a2.center) -- (a0.center) ;
\draw (a0.center) -- (b0.center) -- (a1.center) -- (b1.center) -- (a2.center) -- (b2.center) -- (a0.center) ;
\draw (a0.center) -- (c0.center) -- (b0.center) -- (c1.center) -- (a1.center) -- (c2.center) -- (b1.center) -- (c3.center) -- (a2.center) -- (c4.center) -- (b2.center) -- (c5.center) --  (a0.center) ;
\end{scope}

\begin{scope}[xshift=9.5cm,scale=0.6]
\foreach \i in {0,1,2}{
	\node (a\i) at (\i*120:1){};
	\draw (a\i) node[sommet]{};
}
\foreach \j in {0,1,2}{
	\node (b\j) at (60+\j*120:2){};
	\draw (b\j) node[sommet]{};
}
\foreach \k in {0,1,...,5}{
	\node (c\k) at (30+\k*60:3){};
	\draw (c\k) node[sommet]{};
}
\foreach \h in {0,1,...,11}{
	\node (d\h) at (15+\h*30:4){};
	\draw (d\h) node[sommet]{};
}
\draw (a0.center) -- (a1.center) -- (a2.center) -- (a0.center) ;
\draw (a0.center) -- (b0.center) -- (a1.center) -- (b1.center) -- (a2.center) -- (b2.center) -- (a0.center) ;
\draw (a0.center) -- (c0.center) -- (b0.center) -- (c1.center) -- (a1.center) -- (c2.center) -- (b1.center) -- (c3.center) -- (a2.center) -- (c4.center) -- (b2.center) -- (c5.center) --  (a0.center) ;
\draw (a0.center) -- (d0.center) -- (c0.center) -- (d1.center) -- (b0.center) -- (d2.center) -- (c1.center) -- (d3.center) -- (a1.center) -- (d4.center) -- (c2.center) -- (d5.center) -- (b1.center) -- (d6.center) -- (c3.center) -- (d7.center) -- (a2.center) -- (d8.center) -- (c4.center) -- (d9.center) -- (b2.center) -- (d10.center) -- (c5.center) -- (d11.center) -- (a0.center) ;
\end{scope}

\begin{scope}[xshift=16.5cm,scale=0.6]
\foreach \i in {0,1,2}{
	\node (a\i) at (\i*120:1){};
	\draw (a\i) node[sommet]{};
}
\foreach \j in {0,1,2}{
	\node (b\j) at (60+\j*120:2){};
	\draw (b\j) node[sommet]{};
}
\foreach \k in {0,1,...,5}{
	\node (c\k) at (30+\k*60:3){};
	\draw (c\k) node[sommet]{};
}
\foreach \h in {0,1,...,11}{
	\node (d\h) at (15+\h*30:4){};
	\draw (d\h) node[sommet]{};
}
\foreach \l in {0,1,...,23}{
	\node (e\l) at (7.5+\l*15:5){};
	\draw (e\l) node[sommet]{};
}
\draw (a0.center) -- (a1.center) -- (a2.center) -- (a0.center) ;
\draw (a0.center) -- (b0.center) -- (a1.center) -- (b1.center) -- (a2.center) -- (b2.center) -- (a0.center) ;
\draw (a0.center) -- (c0.center) -- (b0.center) -- (c1.center) -- (a1.center) -- (c2.center) -- (b1.center) -- (c3.center) -- (a2.center) -- (c4.center) -- (b2.center) -- (c5.center) --  (a0.center) ;
\draw (a0.center) -- (d0.center) -- (c0.center) -- (d1.center) -- (b0.center) -- (d2.center) -- (c1.center) -- (d3.center) -- (a1.center) -- (d4.center) -- (c2.center) -- (d5.center) -- (b1.center) -- (d6.center) -- (c3.center) -- (d7.center) -- (a2.center) -- (d8.center) -- (c4.center) -- (d9.center) -- (b2.center) -- (d10.center) -- (c5.center) -- (d11.center) -- (a0.center) ;
\draw (a0.center) -- (e0.center) -- (d0.center) -- (e1.center) -- (c0.center) -- (e2.center) -- (d1.center) -- (e3.center) -- (b0.center) -- (e4.center) -- (d2.center) -- (e5.center) -- (c1.center) -- (e6.center) -- (d3.center) -- (e7.center) -- (a1.center) -- (e8.center) -- (d4.center) -- (e9.center) -- (c2.center) -- (e10.center) -- (d5.center) -- (e11.center) -- (b1.center) -- (e12.center) -- (d6.center) -- (e13.center) -- (c3.center) -- (e14.center) -- (d7.center) -- (e15.center) -- (a2.center) -- (e16.center) -- (d8.center) -- (e17.center) -- (c4.center) -- (e18.center) -- (d9.center) -- (e19.center) -- (b2.center) -- (e20.center) -- (d10.center) -- (e21.center) -- (c5.center) -- (e22.center) -- (d11.center) -- (e23.center) -- (a0.center);
\end{scope}

\begin{scope}[xshift=21.5cm]
\node (etc) at (0,0){\dots};
\end{scope}

\end{tikzpicture}

==> ternary_trees.tikz <==
\begin{tikzpicture}[thick,scale=1]
\tikzstyle{sommet}=[circle, draw, fill=black, inner sep=0pt, minimum width=2pt]
          
\begin{scope}
\draw (0,0) node[sommet]{};

\foreach \k in {0,1,2}{
	\node (c\k) at (90+\k*120:0.5){};
	\draw (c\k) node[sommet]{};
	\draw (0,0) -- (c\k.center) ;
%	\foreach \j in {-1,1}{
%		\node (b\j) at (90+\k*120+\j*30:1){};
%		\draw (b\j) node[sommet]{};
%		\draw (c\k.center) -- (b\j.center) ;
%		\foreach \i in {-1,1}{
%			\node (a\i) at (90+\k*120+\j*30+\i*15:1.5){};
%			\draw (a\i) node[sommet]{};
%			\draw (b\j.center) -- (a\i.center) ;
%		}
%	}
}  
\end{scope}

\begin{scope}[xshift=4cm]
\draw (0,0) node[sommet]{};

\foreach \k in {0,1,2}{
	\node (c\k) at (90+\k*120:0.5){};
	\draw (c\k) node[sommet]{};
	\draw (0,0) -- (c\k.center) ;
	\foreach \j in {-1,1}{
		\node (b\j) at (90+\k*120+\j*30:1){};
		\draw (b\j) node[sommet]{};
		\draw (c\k.center) -- (b\j.center) ;
%		\foreach \i in {-1,1}{
%			\node (a\i) at (90+\k*120+\j*30+\i*15:1.5){};
%			\draw (a\i) node[sommet]{};
%			\draw (b\j.center) -- (a\i.center) ;
%		}
	}
}  
\end{scope}

\begin{scope}[xshift=9cm]
\draw (0,0) node[sommet]{};

\foreach \k in {0,1,2,3}{
	\node (c\k) at (90+\k*120:0.5){};
	\draw (c\k) node[sommet]{};
	\draw (0,0) -- (c\k.center) ;
	\foreach \j in {-1,1}{
		\node (b\j) at (90+\k*120+\j*30:1){};
		\draw (b\j) node[sommet]{};
		\draw (c\k.center) -- (b\j.center) ;
		\foreach \i in {-1,1}{
			\node (a\i) at (90+\k*120+\j*30+\i*15:1.5){};
			\draw (a\i) node[sommet]{};
			\draw (b\j.center) -- (a\i.center) ;
		}
	}
}  
\end{scope}

\begin{scope}[xshift=15.5cm]
\draw (0,0) node[sommet]{};

\foreach \k in {0,1,2}{
	\node (c\k) at (90+\k*120:0.5){};
	\draw (c\k) node[sommet]{};
	\draw (0,0) -- (c\k.center) ;
	\foreach \j in {-1,1}{
		\node (b\j) at (90+\k*120+\j*30:1){};
		\draw (b\j) node[sommet]{};
		\draw (c\k.center) -- (b\j.center) ;
		\foreach \i in {-1,1}{
			\node (a\i) at (90+\k*120+\j*30+\i*15:1.5){};
			\draw (a\i) node[sommet]{};
			\draw (b\j.center) -- (a\i.center) ;
			\foreach \h in {-1,1}{
				\node (d\h) at (90+\k*120+\j*30+\i*15+\h*7.5:2){};
				\draw (d\h) node[sommet]{};
				\draw (a\i.center) -- (d\h.center) ;
			}
		}
	}
}  
\end{scope}

\begin{scope}[xshift=20cm]
\node (etc) at (0,0){\dots};
\end{scope}

\end{tikzpicture}
